Revealing the physical properties of gas accreting to haloes in the EAGLE simulations

The inflow of cosmological gas onto haloes, while challenging to directly observe and quantify, plays a fundamental role in the baryon cycle of galaxies. Using the EAGLE suite of hydrodynamical simulations, we present a thorough exploration of the physical properties of gas accreting onto haloes -- namely, its spatial characteristics, density, temperature, and metallicity. Classifying accretion as ``hot'' or `` cold'' based on a temperature cut of $10^{5.5}{\rm K}$, we find that the covering fraction ($f_{\rm cov}$) of cold-mode accreting gas is significantly lower than the hot-mode, with $z=0$ $f_{\rm cov}$ values of $\approx 50\%$ and $\approx 80\%$ respectively. Active Galactic Nuclei (AGN) feedback in EAGLE reduces inflow $f_{\rm cov}$ values by $\approx 10\%$, with outflows decreasing the solid angle available for accretion flows. Classifying inflow by particle history, we find that gas on first-infall onto a halo is metal-depleted by $\approx 2$~dex compared to pre-processed gas, which we find to mimic the circum-galactic medium (CGM) in terms of metal content. We also show that high (low) halo-scale gas accretion rates are associated with metal-poor (rich) CGM in haloes below $10^{12}M_{\odot}$, and that variation in halo-scale gas accretion rates may offer a physical explanation for the enhanced scatter in the star-forming main sequence at low ($\lesssim10^{9}M_{\odot}$) and high ($\gtrsim10^{10}M_{\odot}$) stellar masses. Our results highlight how gas inflow influences several halo- and galaxy-scale properties, and the need to combine kinematic and chemical data in order to confidently break the degeneracy between accreting and outgoing gas in CGM observations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
